Fast Backprojection Techniques for High Resolution Tomography

Fast image reconstruction techniques are becoming important with the increasing number of scientific cases in high resolution micro and nano tomography. The processing of the large scale three-dimensional data demands new mathematical tools for the tomographic reconstruction task because of the big computational complexity of most current algorithms as the sizes of tomographic data grow with the development of more powerful acquisition hardware and more refined scientific needs. In the present paper we propose a new fast back-projection operator for the processing of tomographic data and compare it against other fast reconstruction techniques.

==> mse.dat <==
0 1.180946509743520173e-03 6.876809825359198741e-03 2.967215962363496662e-03 4.087969874078518223e-03 4.318519376447720916e-03 
0.2 4.273314944386918772e-03 6.526409840573533030e-03 6.711926134335298097e-03 6.702533105174676362e-03 6.621307871084488282e-03 
0.4 4.988388837650486150e-03 5.818680003236112452e-03 7.532074196733482517e-03 7.574812878957629982e-03 7.254764395877970513e-03 
0.6 7.575143448340730321e-03 6.780597068582511384e-03 1.066241269718684430e-02 1.065843895266797847e-02 1.025121325792831099e-02 
0.8 1.112022577685461977e-02 7.797984957705235420e-03 1.507655911725618546e-02 1.481043607065100562e-02 1.436625523558705993e-02 
1.0 1.143003635050969177e-02 7.910728618024906109e-03 1.599767119497869788e-02 1.601263106555651100e-02 1.566222891475077539e-02


==> slice.dat <==
5.384581669432009221e-15 8.870167943669703126e-03
6.978446467498065778e-04 9.278880915788658215e-03
1.395817294618893886e-03 9.687593887907613305e-03
2.093936044508682565e-03 1.010583056457185595e-02
2.792439030133273339e-03 1.052406724123609687e-02
3.491234505170867988e-03 1.094760136789060985e-02
4.190671148810249692e-03 1.137113549454512283e-02
4.890547241365258806e-03 1.180517617237550332e-02
5.591322602882524417e-03 1.223921685020588207e-02
6.292685234415220860e-03 1.268286295600177041e-02
6.995206877654038327e-03 1.312650906179765702e-02
7.698464767248530682e-03 1.357802756845894777e-02
8.403143536554379123e-03 1.402954607512023680e-02
9.108708983039340984e-03 1.448987691800850824e-02
9.815959795780402480e-03 1.495020776089678143e-02
1.052424947735343570e-02 1.542150498416419713e-02
1.123449213646577488e-02 1.589280220743161456e-02
1.194592793190980655e-02 1.637379713153272118e-02
1.265958796268145010e-02 1.685479205563382432e-02
1.337459779847734870e-02 1.734754682792749580e-02
1.409210731403899575e-02 1.784030160022117076e-02
1.481112604194035134e-02 1.834467908168811723e-02
1.553292464221253839e-02 1.884905656315506717e-02
1.625639495216180466e-02 1.936153431560861879e-02
1.698293066136832841e-02 1.987401206806217388e-02
1.771130403500387543e-02 2.039572604846111303e-02
1.844303428326156055e-02 2.091744002886005566e-02
1.917677199369864985e-02 2.145225209360861890e-02
1.991416464868010078e-02 2.198706415835718908e-02
2.065373881275498966e-02 2.253502197496907306e-02
2.139727326796652535e-02 2.308297979158095703e-02
2.214316795771996069e-02 2.364429216711872589e-02
2.289333628459258585e-02 2.420560454265649822e-02
2.364604870544986456e-02 2.477698002856463036e-02
2.440335687717759897e-02 2.534835551447275903e-02
2.516339862107102102e-02 2.593262884938719523e-02
2.592836781701089721e-02 2.651690218430163143e-02
2.669626619960339259e-02 2.711615591718310667e-02
2.746943420003086084e-02 2.771540965006458190e-02
2.824573369225610864e-02 2.832842856778293103e-02
2.902765637445284611e-02 2.894144748550127669e-02
2.981292013981380953e-02 2.956789730191720228e-02
3.060417308779623050e-02 3.019434711833312440e-02
3.139898463828748321e-02 3.083656715996434261e-02
3.220016488006335886e-02 3.147878720159556082e-02
3.300512986523924247e-02 3.213697490942546420e-02
3.381685775329310722e-02 3.279516261725536064e-02
3.463260589893622787e-02 3.346888385621590856e-02
3.545552715178947739e-02 3.414260509517645648e-02
3.628271436689396029e-02 3.483222730040207160e-02
3.711750229207717161e-02 3.552184950562768673e-02
3.795681296551171174e-02 3.622856913716988869e-02
3.880417088723375069e-02 3.693528876871209760e-02
3.965632039856996360e-02 3.766095265940357095e-02
4.051698431682380225e-02 3.838661655009505125e-02
4.138272178949856800e-02 3.912981644683571902e-02
4.225746330145888074e-02 3.987301634357637986e-02
4.313757463080782062e-02 4.063489288160285900e-02
4.402720415024528183e-02 4.139676941962933815e-02
4.492251534414381381e-02 4.217870098493026187e-02
4.582788566041192529e-02 4.296063255023118560e-02
4.673926653647569179e-02 4.376536843578853614e-02
4.766127676159909177e-02 4.457010432134587974e-02
4.858964505236156722e-02 4.539468879053554229e-02
4.952924501317922806e-02 4.621927325972520484e-02
5.047557093967570963e-02 4.706669662793384196e-02
5.143376608217273271e-02 4.791411999614247907e-02
5.239907746729382393e-02 4.878743384071631412e-02
5.337693435268146130e-02 4.966074768529014916e-02
5.436232235900088222e-02 5.056067234048877701e-02
5.536097484628155208e-02 5.146059699568741180e-02
5.636760043943708082e-02 5.238468871163796947e-02
5.738825666794981906e-02 5.330878042758853408e-02
5.841735792688277501e-02 5.425977687846849501e-02
5.946130823554756500e-02 5.521077332934845594e-02
6.051420865605565413e-02 5.619304237899022669e-02
6.158283460508592183e-02 5.717531142863199051e-02
6.266095257464322776e-02 5.818664573819537500e-02
6.375573727202910046e-02 5.919798004775875949e-02
6.486059693358156575e-02 6.023870513452173059e-02
6.598313691503476797e-02 6.127943022128470862e-02
6.711638068806448365e-02 6.235211597433232278e-02
6.826839965845968305e-02 6.342480172737993693e-02
6.943180275055135797e-02 6.453075670163141431e-02
7.061516757157418334e-02 6.563671167588291944e-02
7.181065489787678835e-02 6.678512600908773078e-02
7.302739430660748488e-02 6.793354034229256988e-02
7.425706034477379258e-02 6.912104683601197341e-02
7.550938701986750767e-02 7.030855332973137695e-02
7.677551927393369557e-02 7.154101774599956609e-02
7.806585604208098050e-02 7.277348216226775524e-02
7.937096298420755203e-02 7.404963960164305525e-02
8.070197419746558132e-02 7.532579704101834139e-02
8.204881882180524444e-02 7.664655467717954029e-02
8.342344826238992650e-02 7.796731231334071144e-02
8.481508875075299825e-02 7.934267031781397361e-02
8.623660587351636431e-02 8.071802832228724967e-02
8.767644538368198071e-02 8.215230774287937687e-02
8.914850234837279341e-02 8.358658716347150408e-02
9.064035066350439873e-02 8.507732371479449773e-02
9.216705353426966896e-02 8.656806026611747751e-02
9.371520436770089391e-02 8.812211254998988941e-02
9.530120321919256787e-02 8.967616483386231518e-02
9.691053253414186330e-02 9.129483585218264863e-02
9.856113725526464975e-02 9.291350687050298207e-02
1.002372303363289613e-01 9.461579758960989017e-02
1.019585620955476279e-01 9.631808830871677052e-02
1.037078808192744422e-01 9.810795096869051601e-02
1.055070742113073529e-01 9.989781362866424763e-02
1.073371819377495207e-01 1.017830737131620172e-01
1.092226611698069588e-01 1.036683337976597868e-01
1.111425326495089766e-01 1.056553692884174833e-01
1.131243994385061763e-01 1.076424047791751937e-01
1.151448604884103971e-01 1.097502027735809960e-01
1.172354570970782495e-01 1.118580007679867705e-01
1.193698305540770027e-01 1.141089702976650355e-01
1.215845904386011200e-01 1.163599398273433283e-01
1.238496865705376593e-01 1.187796707419606773e-01
1.262084851893137682e-01 1.211994016565780263e-01
1.286262036610877624e-01 1.238133069156848315e-01
1.311556447271585990e-01 1.264272121747916366e-01
1.337557510183079446e-01 1.292857648111798985e-01
1.364933784217295665e-01 1.321443174475681603e-01
1.393187847040809335e-01 1.353521190459672230e-01
1.423218233699854729e-01 1.385599206443662856e-01
1.454400624551585586e-01 1.423166690293042880e-01
1.488071764543540121e-01 1.460734174142422626e-01
1.523411610099091595e-01 1.511107813991871829e-01
1.562873189540339436e-01 1.561481453841321310e-01
1.605396314556463422e-01 1.611847674227708249e-01
1.660304147855677648e-01 1.662213894614095466e-01
1.723590617079817644e-01 1.700180498142713215e-01
1.770724818528399969e-01 1.738147101671330963e-01
1.812687255765200456e-01 1.771304865866537570e-01
1.850289378206366742e-01 1.804462630061744455e-01
1.885871733576159337e-01 1.834448197062633346e-01
1.918900243132921069e-01 1.864433764063522236e-01
1.950674725890646222e-01 1.892185515561600473e-01
1.980639371483690903e-01 1.919937267059678709e-01
2.009697472288209386e-01 1.945757011202922104e-01
2.037351367664909652e-01 1.971576755346165499e-01
2.064296918125977931e-01 1.995926153976311235e-01
2.090093219530142488e-01 2.020275552606456693e-01
2.115309116932541644e-01 2.043251444848146192e-01
2.139550578473825293e-01 2.066227337089835414e-01
2.163300971871845724e-01 2.088032364901415139e-01
2.186204049130288929e-01 2.109837392712994864e-01
2.208681950492628332e-01 2.130577724456569899e-01
2.230408964815937256e-01 2.151318056200144935e-01
2.251761430746182235e-01 2.171201583593491691e-01
2.272438505585553103e-01 2.191085110986837892e-01
2.292781205771616815e-01 2.210009972157402636e-01
2.312509062129124437e-01 2.228934833327967380e-01
2.331935294059437336e-01 2.247156776645970744e-01
2.350796134273562266e-01 2.265378719963974385e-01
2.369382703854408523e-01 2.282905016785598817e-01
2.387444802197657145e-01 2.300431313607223527e-01
2.405256029673283613e-01 2.317279377619052283e-01
2.422576902445725544e-01 2.334127441630880762e-01
2.439667454131813351e-01 2.350214286290467636e-01
2.456296110065428473e-01 2.366301130950054510e-01
2.472713061821058267e-01 2.381871202223127537e-01
2.488691646616042474e-01 2.397441273496200287e-01
2.504476000491051013e-01 2.412455007670155638e-01
2.519841084604471648e-01 2.427468741844110434e-01
2.535028786982423399e-01 2.441949895224122535e-01
2.549812607586669500e-01 2.456431048604134637e-01
2.564434882076015998e-01 2.470389510519960530e-01
2.578667023911802025e-01 2.484347972435786700e-01
2.592749621022383821e-01 2.497833020707747043e-01
2.606459567896390328e-01 2.511318068979707663e-01
2.620021043604439104e-01 2.524328395696582295e-01
2.633240559384674717e-01 2.537338722413456926e-01
2.646292448020833854e-01 2.549848408899784702e-01
2.659052696072179978e-01 2.562358095386112478e-01
2.671608603559768591e-01 2.574439359868375687e-01
2.683925553660168606e-01 2.586520624350637787e-01
2.696019945941030560e-01 2.598242817809051086e-01
2.707880166112495712e-01 2.609965011267464940e-01
2.719566910483033340e-01 2.621228673142665389e-01
2.730957043133542816e-01 2.632492335017866392e-01
2.742252519716527059e-01 2.643404719281107762e-01
2.753222987330548044e-01 2.654317103544349132e-01
2.764078798511700463e-01 2.664803254453716463e-01
2.774694446256201763e-01 2.675289405363083794e-01
2.785122457074664104e-01 2.685418801141294387e-01
2.795334600775106759e-01 2.695548196919504980e-01
2.805425206610117628e-01 2.705301232321599691e-01
2.815219493791228378e-01 2.715054267723693848e-01
2.824923081000654812e-01 2.724478824544925293e-01
2.834399489277743545e-01 2.733903381366156737e-01
2.843706815796971932e-01 2.742979991857515953e-01
2.852794742606715728e-01 2.752056602348875725e-01
2.861797103205471760e-01 2.760809035006518419e-01
2.870531951585909569e-01 2.769561467664160559e-01
2.879136153159694289e-01 2.777964251309760213e-01
2.887553050097589891e-01 2.786367034955359867e-01
2.895857749612817944e-01 2.794431284324045972e-01
2.903902161144301663e-01 2.802495533692732632e-01
2.911842972477575731e-01 2.810234651387233384e-01
2.919600090378505208e-01 2.817973769081734692e-01
2.927241515457171261e-01 2.825462050246915213e-01
2.934636167748925772e-01 2.832950331412095180e-01
2.941930309616982986e-01 2.840068182434862809e-01
2.949044599221401497e-01 2.847186033457630439e-01
2.956057705847005002e-01 2.854014919002113571e-01
2.962835717754901954e-01 2.860843804546597258e-01
2.969501323892315137e-01 2.867393279968986075e-01
2.975984105209648622e-01 2.873942755391375448e-01
2.982387466296292922e-01 2.880155737853038467e-01
2.988580762278049141e-01 2.886368720314701486e-01
2.994653141625583381e-01 2.892332710159233877e-01
3.000521006055210105e-01 2.898296700003766269e-01
3.006309653229550793e-01 2.903980550571736430e-01
3.011920768493459022e-01 2.909664401139706591e-01
3.017436410966352067e-01 2.915049724033084155e-01
3.022741984591337805e-01 2.920435046926461164e-01
3.027940334358257823e-01 2.925548028582138915e-01
3.032949838011778088e-01 2.930661010237816666e-01
3.037881953225270437e-01 2.935485133914212397e-01
3.042638309338585034e-01 2.940309257590607572e-01
3.047305062906763840e-01 2.944880302890825474e-01
3.051774842540788124e-01 2.949451348191043376e-01
3.056142496282026610e-01 2.953697563568021822e-01
3.060319233041551290e-01 2.957943778945000823e-01
3.064411050029616224e-01 2.961985347258000445e-01
3.068329270640194339e-01 2.966026915571000622e-01
3.072169234054278331e-01 2.969820177165212183e-01
3.075831560575826296e-01 2.973613438759423744e-01
3.079404744822969442e-01 2.977086861587846522e-01
3.082790906239796236e-01 2.980560284416269301e-01
3.086083689869767444e-01 2.983814556909186733e-01
3.089192475185631448e-01 2.987068829402104164e-01
3.092214878789559251e-01 2.990007312080318336e-01
3.095061892146185323e-01 2.992945794758531952e-01
3.097828854279514044e-01 2.995629635647003020e-01
3.100424007038219409e-01 2.998313476535474642e-01
3.102939067501605530e-01 3.000786889700687299e-01
3.105280524113603335e-01 3.003260302865899956e-01
3.107538822479249951e-01 3.005477798060143257e-01
3.109621071316026608e-01 3.007695293254386559e-01
3.111618275186929794e-01 3.009663812330402033e-01
3.113439011241827536e-01 3.011632331406417507e-01
3.115174980699734752e-01 3.013341173486560054e-01
3.116735760049207937e-01 3.015050015566702601e-01
3.118213140284476492e-01 3.016510882022398476e-01
3.119517014092653695e-01 3.017971748478094351e-01
3.120738802497634579e-01 3.019203214503803911e-01
3.121788357137146308e-01 3.020434680529512361e-01
3.122756625240518114e-01 3.021507225802659846e-01
3.123553360646932897e-01 3.022579771075807331e-01
3.124269140373515108e-01 3.023474823061330641e-01
3.124813680417201645e-01 3.024369875046853950e-01
3.125277334473506863e-01 3.025397063320111046e-01
3.125569836646612809e-01 3.026424251593369252e-01
3.125781433659544084e-01 3.030977087105046763e-01
3.125821893958491415e-01 3.035529922616724829e-01
3.125781433659543529e-01 3.031026012727652263e-01
3.125569836646613364e-01 3.026522102838579142e-01
3.125277334473505753e-01 3.025560051569554099e-01
3.124813680417202755e-01 3.024598000300529610e-01
3.124269140373515663e-01 3.023778119457476432e-01
3.123553360646932897e-01 3.022958238614423254e-01
3.122756625240518114e-01 3.021962155987539811e-01
3.121788357137146863e-01 3.020966073360656923e-01
3.120738802497636244e-01 3.019783153198925540e-01
3.119517014092654805e-01 3.018600233037194158e-01
3.118213140284477602e-01 3.017184398122189082e-01
3.116735760049207937e-01 3.015768563207182895e-01
3.115174980699735863e-01 3.014114519357247168e-01
3.113439011241828647e-01 3.012460475507311997e-01
3.111618275186931459e-01 3.010561954959338760e-01
3.109621071316027718e-01 3.008663434411364968e-01
3.107538822479251617e-01 3.006525422303509831e-01
3.105280524113605001e-01 3.004387410195654140e-01
3.102939067501608306e-01 3.001968332727502631e-01
3.100424007038221075e-01 2.999549255259350566e-01
3.097828854279516264e-01 2.996917571058547169e-01
3.095061892146188098e-01 2.994285886857743773e-01
3.092214878789560917e-01 2.991401108087888838e-01
3.089192475185633113e-01 2.988516329318033904e-01
3.086083689869770774e-01 2.985309270431265594e-01
3.082790906239798456e-01 2.982102211544497283e-01
3.079404744822972217e-01 2.978696644297742502e-01
3.075831560575829626e-01 2.975291077050987720e-01
3.072169234054282216e-01 2.971565776265716607e-01
3.068329270640197670e-01 2.967840475480444384e-01
3.064411050029619554e-01 2.963854566738772234e-01
3.060319233041552400e-01 2.959868657997100083e-01
3.056142496282029941e-01 2.955685492468987929e-01
3.051774842540790345e-01 2.951502326940875220e-01
3.047305062906767725e-01 2.946987942592280696e-01
3.042638309338587255e-01 2.942473558243686726e-01
3.037881953225275988e-01 2.937701123449472651e-01
3.032949838011781973e-01 2.932928688655258576e-01
3.027940334358261709e-01 2.927892803204025229e-01
3.022741984591339470e-01 2.922856917752791883e-01
3.017436410966355953e-01 2.917527479815748559e-01
3.011920768493462908e-01 2.912198041878705235e-01
3.006309653229554679e-01 2.906565975090344978e-01
3.000521006055213435e-01 2.900933908301985276e-01
2.994653141625588932e-01 2.895027222692582725e-01
2.988580762278052472e-01 2.889120537083180174e-01
2.982387466296297363e-01 2.882952675537148179e-01
2.975984105209649733e-01 2.876784813991115630e-01
2.969501323892320133e-01 2.870308047503427051e-01
2.962835717754905840e-01 2.863831281015738472e-01
2.956057705847010553e-01 2.857010128511154323e-01
2.949044599221405938e-01 2.850188976006570174e-01
2.941930309616988537e-01 2.843124018497161232e-01
2.934636167748929103e-01 2.836059060987752289e-01
2.927241515457176813e-01 2.828669117037819203e-01
2.919600090378507984e-01 2.821279173087886116e-01
2.911842972477581837e-01 2.813594062196222989e-01
2.903902161144307215e-01 2.805908951304559862e-01
2.895857749612823495e-01 2.797903227580281760e-01
2.887553050097594887e-01 2.789897503856003658e-01
2.879136153159701506e-01 2.781534594619404221e-01
2.870531951585914565e-01 2.773171685382804785e-01
2.861797103205478421e-01 2.764481331511454143e-01
2.852794742606717393e-01 2.755790977640103501e-01
2.843706815796979148e-01 2.746778199180930913e-01
2.834399489277748541e-01 2.737765420721757770e-01
2.824923081000662028e-01 2.728415245006482470e-01
2.815219493791233929e-01 2.719065069291207726e-01
2.805425206610125954e-01 2.709355256063659123e-01
2.795334600775112310e-01 2.699645442836110520e-01
2.785122457074671876e-01 2.689602283865407673e-01
2.774694446256204539e-01 2.679559124894704825e-01
2.764078798511708790e-01 2.669101200309131339e-01
2.753222987330553595e-01 2.658643275723556743e-01
2.742252519716534831e-01 2.647772715087722828e-01
2.730957043133548368e-01 2.636902154451889468e-01
2.719566910483041111e-01 2.625706437705387919e-01
2.707880166112501263e-01 2.614510720958885814e-01
2.696019945941039442e-01 2.602855499963103725e-01
2.683925553660172492e-01 2.591200278967322190e-01
2.671608603559776918e-01 2.579151834184587599e-01
2.659052696072185529e-01 2.567103389401853564e-01
2.646292448020841626e-01 2.554681960933824492e-01
2.633240559384681378e-01 2.542260532465795420e-01
2.620021043604447986e-01 2.529297077933930771e-01
2.606459567896396989e-01 2.516333623402066677e-01
2.592749621022393258e-01 2.502896011646094654e-01
2.578667023911807021e-01 2.489458399890122076e-01
2.564434882076025435e-01 2.475570569859148196e-01
2.549812607586676161e-01 2.461682739828173760e-01
2.535028786982433391e-01 2.447262913406233198e-01
2.519841084604479420e-01 2.432843086984292080e-01
2.504476000491061005e-01 2.417847551456511757e-01
2.488691646616049413e-01 2.402852015928731155e-01
2.472713061821068536e-01 2.387406150316588871e-01
2.456296110065430416e-01 2.371960284704446309e-01
2.439667454131824453e-01 2.355916289445262046e-01
2.422576902445733593e-01 2.339872294186077228e-01
2.405256029673293883e-01 2.323104187789182262e-01
2.387444802197664362e-01 2.306336081392287296e-01
2.369382703854419348e-01 2.288832008259797657e-01
2.350796134273570592e-01 2.271327935127308018e-01
2.331935294059448438e-01 2.253137163962291023e-01
2.312509062129129433e-01 2.234946392797274028e-01
2.292781205771627917e-01 2.216155287064895396e-01
2.272438505585561430e-01 2.197364181332516764e-01
2.251761430746193060e-01 2.177495534407148936e-01
2.230408964815945305e-01 2.157626887481781108e-01
2.208681950492639434e-01 2.136969499742659429e-01
2.186204049130297256e-01 2.116312112003537749e-01
2.163300971871856826e-01 2.094542765866453382e-01
2.139550578473830011e-01 2.072773419729369015e-01
2.115309116932552469e-01 2.049842450983780373e-01
2.090093219530151369e-01 2.026911482238191731e-01
2.064296918125989588e-01 2.002642171045753705e-01
2.037351367664918811e-01 1.978372859853315402e-01
2.009697472288221320e-01 1.952604501321399122e-01
1.980639371483699507e-01 1.926836142789483119e-01
1.950674725890657601e-01 1.899190248557151572e-01
1.918900243132926620e-01 1.871544354324820025e-01
1.885871733576172382e-01 1.841547663158030756e-01
1.850289378206376179e-01 1.811550971991241210e-01
1.812687255765213223e-01 1.778532112565723300e-01
1.770724818528409406e-01 1.745513253140205390e-01
1.723590617079831244e-01 1.707453060079102691e-01
1.660304147855686807e-01 1.669392867018000270e-01
1.605396314556477022e-01 1.618978452788528699e-01
1.562873189540339436e-01 1.568564038559057128e-01
1.523411610099104085e-01 1.517677559620850825e-01
1.488071764543549835e-01 1.466791080682644799e-01
1.454400624551598353e-01 1.429165545939870274e-01
1.423218233699864721e-01 1.391540011197095472e-01
1.393187847040822380e-01 1.359221051052768026e-01
1.364933784217305102e-01 1.326902090908440579e-01
1.337557510183091936e-01 1.298055321718907529e-01
1.311556447271592096e-01 1.269208552529374201e-01
1.286262036610890669e-01 1.243018954775468587e-01
1.262084851893147674e-01 1.216829357021562974e-01
1.238496865705389360e-01 1.192657138759794927e-01
1.215845904386020221e-01 1.168484920498026880e-01
1.193698305540782795e-01 1.145861065278485219e-01
1.172354570970791932e-01 1.123237210058943558e-01
1.151448604884116877e-01 1.102026667557805817e-01
1.131243994385067869e-01 1.080816125056667798e-01
1.111425326495102534e-01 1.060833257510103433e-01
1.092226611698079164e-01 1.040850389963538791e-01
1.073371819377507835e-01 1.021999044628022213e-01
1.055070742113083243e-01 1.003147699292505912e-01
1.037078808192757190e-01 9.852004839054243068e-02
1.019585620955485716e-01 9.672532685183427015e-02
1.002372303363302103e-01 9.502851342111172384e-02
9.856113725526528813e-02 9.333169999038916365e-02
9.691053253414314006e-02 9.169227680658878499e-02
9.530120321919356707e-02 9.005285362278842021e-02
9.371520436770222617e-02 8.849300162458964558e-02
9.216705353427073755e-02 8.693314962639087096e-02
9.064035066350574488e-02 8.544327680527472046e-02
8.914850234837377874e-02 8.395340398415855609e-02
8.767644538368325746e-02 8.251594081618082721e-02
8.623660587351669737e-02 8.107847764820311220e-02
8.481508875075423337e-02 7.969819499011607244e-02
8.342344826239089794e-02 7.831791233202906044e-02
8.204881882180650732e-02 7.698490063246088422e-02
8.070197419746653889e-02 7.565188893289273575e-02
7.937096298420882878e-02 7.437548764855575478e-02
7.806585604208195195e-02 7.309908636421880157e-02
7.677551927393495845e-02 7.187268352892227374e-02
7.550938701986811830e-02 7.064628069362574592e-02
7.425706034477498607e-02 6.945269273497302331e-02
7.302739430660841469e-02 6.825910477632028683e-02
7.181065489787802347e-02 6.710689361492576388e-02
7.061516757157507151e-02 6.595468245353124093e-02
6.943180275055259310e-02 6.484517037390988281e-02
6.826839965846062674e-02 6.373565829428852469e-02
6.711638068806567714e-02 6.265868528354694156e-02
6.598313691503533696e-02 6.158171227280535842e-02
6.486059693358271760e-02 6.053875789047737099e-02
6.375573727203000252e-02 5.949580350814938356e-02
6.266095257464446289e-02 5.848486212053705807e-02
6.158283460508684470e-02 5.747392073292473258e-02
6.051420865605686150e-02 5.648695655178170155e-02
5.946130823554850869e-02 5.549999237063867052e-02
5.841735792688397544e-02 5.454020961832767300e-02
5.738825666795042968e-02 5.358042686601667548e-02
5.636760043943835063e-02 5.265384527422450889e-02
5.536097484628256515e-02 5.172726368243233536e-02
5.436232235900207571e-02 5.082808748108245955e-02
5.337693435268241193e-02 4.992891127973259069e-02
5.239907746729512150e-02 4.905543772357147392e-02
5.143376608217371804e-02 4.818196416741035715e-02
5.047557093967697250e-02 4.733386306953776823e-02
4.952924501317951950e-02 4.648576197166517238e-02
4.858964505236282316e-02 4.565714938483343699e-02
4.766127676160004933e-02 4.482853679800169466e-02
4.673926653647694773e-02 4.402138622055215555e-02
4.582788566041291756e-02 4.321423564310261645e-02
4.492251534414506281e-02 4.243056177441383719e-02
4.402720415024623940e-02 4.164688790572507182e-02
4.313757463080906962e-02 4.088443767418874913e-02
4.225746330145950524e-02 4.012198744265242645e-02
4.138272178949975455e-02 3.937619852705089712e-02
4.051698431682473206e-02 3.863040961144936780e-02
3.965632039857117097e-02 3.790227227950199174e-02
3.880417088723468050e-02 3.717413494755460873e-02
3.795681296551288442e-02 3.646475595699281980e-02
3.711750229207809448e-02 3.575537696643103780e-02
3.628271436689514684e-02 3.506379016846672414e-02
3.545552715179007414e-02 3.437220337050241048e-02
3.463260589893739361e-02 3.369571343228595223e-02
3.381685775329400928e-02 3.301922349406950091e-02
3.300512986524041514e-02 3.235996319622212736e-02
3.220016488006426786e-02 3.170070289837474686e-02
3.139898463828866282e-02 3.105834140477049116e-02
3.060417308779717072e-02 3.041597991116623892e-02
2.981292013981500996e-02 2.978698870914774782e-02
2.902765637445348101e-02 2.915799750712926020e-02
2.824573369225736805e-02 2.854340501287568749e-02
2.746943420003186351e-02 2.792881251862211478e-02
2.669626619960462077e-02 2.732821937254133887e-02
2.592836781701186519e-02 2.672762622646056296e-02
2.516339862107227696e-02 2.614150018240451318e-02
2.440335687717856000e-02 2.555537413834846339e-02
2.364604870545110663e-02 2.498239753828333104e-02
2.289333628459295361e-02 2.440942093821819522e-02
2.214316795772124091e-02 2.384957246166927169e-02
2.139727326796751067e-02 2.328972398512035510e-02
2.065373881275626988e-02 2.274079448555366492e-02
1.991416464868108610e-02 2.219186498598697127e-02
1.917677199369990232e-02 2.165473832328524556e-02
1.844303428326258057e-02 2.111761166058352679e-02
1.771130403500512790e-02 2.059076128821849677e-02
1.698293066136899454e-02 2.006391091585346328e-02
1.625639495216300856e-02 1.954885272002835489e-02
1.553292464221349076e-02 1.903379452420324303e-02
1.481112604194156218e-02 1.853129021967602624e-02
1.409210731403991168e-02 1.802878591514880946e-02
1.337459779847855780e-02 1.753612483741637251e-02
1.265958796268239379e-02 1.704346375968393903e-02
1.194592793191101392e-02 1.656109240432498964e-02
1.123449213646638724e-02 1.607872104896603677e-02
1.052424947735462572e-02 1.560667124942922285e-02
9.815959795781356578e-03 1.513462144989240893e-02
9.108708983040543147e-03 1.467167457225656071e-02
8.403143536555315873e-03 1.420872769462071250e-02
7.698464767249724172e-03 1.375547917556385960e-02
6.995206877654983751e-03 1.330223065650700670e-02
6.292685234416422156e-03 1.285968598226790507e-02
5.591322602883181878e-03 1.241714130802880345e-02
4.890547241366529491e-03 1.198294007123942330e-02
4.190671148811249760e-03 1.154873883445004315e-02
3.491234505172129132e-03 1.112191462699406788e-02
2.792439030134260397e-03 1.069509041953809435e-02
2.093936044509967561e-03 1.027789899620987560e-02
1.395817294619892436e-03 0.000000000000000000e+00
6.978446467510810575e-04 0.000000000000000000e+00


==> slice2.dat <==
-1.000000000000000000e+00 5.384581669432009221e-15 8.870167943669703126e-03
-9.960861056751467713e-01 6.978446467498065778e-04 9.278880915788658215e-03
-9.921722113502935425e-01 1.395817294618893886e-03 9.687593887907613305e-03
-9.882583170254403138e-01 2.093936044508682565e-03 1.010583056457185595e-02
-9.843444227005870850e-01 2.792439030133273339e-03 1.052406724123609687e-02
-9.804305283757338563e-01 3.491234505170867988e-03 1.094760136789060985e-02
-9.765166340508806275e-01 4.190671148810249692e-03 1.137113549454512283e-02
-9.726027397260273988e-01 4.890547241365258806e-03 1.180517617237550332e-02
-9.686888454011741700e-01 5.591322602882524417e-03 1.223921685020588207e-02
-9.647749510763209413e-01 6.292685234415220860e-03 1.268286295600177041e-02
-9.608610567514677125e-01 6.995206877654038327e-03 1.312650906179765702e-02
-9.569471624266144838e-01 7.698464767248530682e-03 1.357802756845894777e-02
-9.530332681017612551e-01 8.403143536554379123e-03 1.402954607512023680e-02
-9.491193737769080263e-01 9.108708983039340984e-03 1.448987691800850824e-02
-9.452054794520547976e-01 9.815959795780402480e-03 1.495020776089678143e-02
-9.412915851272015688e-01 1.052424947735343570e-02 1.542150498416419713e-02
-9.373776908023483401e-01 1.123449213646577488e-02 1.589280220743161456e-02
-9.334637964774951113e-01 1.194592793190980655e-02 1.637379713153272118e-02
-9.295499021526418826e-01 1.265958796268145010e-02 1.685479205563382432e-02
-9.256360078277886538e-01 1.337459779847734870e-02 1.734754682792749580e-02
-9.217221135029354251e-01 1.409210731403899575e-02 1.784030160022117076e-02
-9.178082191780821963e-01 1.481112604194035134e-02 1.834467908168811723e-02
-9.138943248532289676e-01 1.553292464221253839e-02 1.884905656315506717e-02
-9.099804305283757389e-01 1.625639495216180466e-02 1.936153431560861879e-02
-9.060665362035225101e-01 1.698293066136832841e-02 1.987401206806217388e-02
-9.021526418786692814e-01 1.771130403500387543e-02 2.039572604846111303e-02
-8.982387475538160526e-01 1.844303428326156055e-02 2.091744002886005566e-02
-8.943248532289628239e-01 1.917677199369864985e-02 2.145225209360861890e-02
-8.904109589041095951e-01 1.991416464868010078e-02 2.198706415835718908e-02
-8.864970645792563664e-01 2.065373881275498966e-02 2.253502197496907306e-02
-8.825831702544031376e-01 2.139727326796652535e-02 2.308297979158095703e-02
-8.786692759295499089e-01 2.214316795771996069e-02 2.364429216711872589e-02
-8.747553816046966801e-01 2.289333628459258585e-02 2.420560454265649822e-02
-8.708414872798434514e-01 2.364604870544986456e-02 2.477698002856463036e-02
-8.669275929549902227e-01 2.440335687717759897e-02 2.534835551447275903e-02
-8.630136986301369939e-01 2.516339862107102102e-02 2.593262884938719523e-02
-8.590998043052837652e-01 2.592836781701089721e-02 2.651690218430163143e-02
-8.551859099804305364e-01 2.669626619960339259e-02 2.711615591718310667e-02
-8.512720156555773077e-01 2.746943420003086084e-02 2.771540965006458190e-02
-8.473581213307240789e-01 2.824573369225610864e-02 2.832842856778293103e-02
-8.434442270058708502e-01 2.902765637445284611e-02 2.894144748550127669e-02
-8.395303326810176214e-01 2.981292013981380953e-02 2.956789730191720228e-02
-8.356164383561643927e-01 3.060417308779623050e-02 3.019434711833312440e-02
-8.317025440313111639e-01 3.139898463828748321e-02 3.083656715996434261e-02
-8.277886497064579352e-01 3.220016488006335886e-02 3.147878720159556082e-02
-8.238747553816047065e-01 3.300512986523924247e-02 3.213697490942546420e-02
-8.199608610567514777e-01 3.381685775329310722e-02 3.279516261725536064e-02
-8.160469667318982490e-01 3.463260589893622787e-02 3.346888385621590856e-02
-8.121330724070450202e-01 3.545552715178947739e-02 3.414260509517645648e-02
-8.082191780821917915e-01 3.628271436689396029e-02 3.483222730040207160e-02
-8.043052837573385627e-01 3.711750229207717161e-02 3.552184950562768673e-02
-8.003913894324853340e-01 3.795681296551171174e-02 3.622856913716988869e-02
-7.964774951076321052e-01 3.880417088723375069e-02 3.693528876871209760e-02
-7.925636007827788765e-01 3.965632039856996360e-02 3.766095265940357095e-02
-7.886497064579256477e-01 4.051698431682380225e-02 3.838661655009505125e-02
-7.847358121330724190e-01 4.138272178949856800e-02 3.912981644683571902e-02
-7.808219178082191902e-01 4.225746330145888074e-02 3.987301634357637986e-02
-7.769080234833659615e-01 4.313757463080782062e-02 4.063489288160285900e-02
-7.729941291585127328e-01 4.402720415024528183e-02 4.139676941962933815e-02
-7.690802348336595040e-01 4.492251534414381381e-02 4.217870098493026187e-02
-7.651663405088062753e-01 4.582788566041192529e-02 4.296063255023118560e-02
-7.612524461839530465e-01 4.673926653647569179e-02 4.376536843578853614e-02
-7.573385518590998178e-01 4.766127676159909177e-02 4.457010432134587974e-02
-7.534246575342465890e-01 4.858964505236156722e-02 4.539468879053554229e-02
-7.495107632093933603e-01 4.952924501317922806e-02 4.621927325972520484e-02
-7.455968688845401315e-01 5.047557093967570963e-02 4.706669662793384196e-02
-7.416829745596869028e-01 5.143376608217273271e-02 4.791411999614247907e-02
-7.377690802348336740e-01 5.239907746729382393e-02 4.878743384071631412e-02
-7.338551859099804453e-01 5.337693435268146130e-02 4.966074768529014916e-02
-7.299412915851272166e-01 5.436232235900088222e-02 5.056067234048877701e-02
-7.260273972602739878e-01 5.536097484628155208e-02 5.146059699568741180e-02
-7.221135029354207591e-01 5.636760043943708082e-02 5.238468871163796947e-02
-7.181996086105675303e-01 5.738825666794981906e-02 5.330878042758853408e-02
-7.142857142857143016e-01 5.841735792688277501e-02 5.425977687846849501e-02
-7.103718199608610728e-01 5.946130823554756500e-02 5.521077332934845594e-02
-7.064579256360078441e-01 6.051420865605565413e-02 5.619304237899022669e-02
-7.025440313111546153e-01 6.158283460508592183e-02 5.717531142863199051e-02
-6.986301369863013866e-01 6.266095257464322776e-02 5.818664573819537500e-02
-6.947162426614481578e-01 6.375573727202910046e-02 5.919798004775875949e-02
-6.908023483365949291e-01 6.486059693358156575e-02 6.023870513452173059e-02
-6.868884540117417004e-01 6.598313691503476797e-02 6.127943022128470862e-02
-6.829745596868884716e-01 6.711638068806448365e-02 6.235211597433232278e-02
-6.790606653620352429e-01 6.826839965845968305e-02 6.342480172737993693e-02
-6.751467710371820141e-01 6.943180275055135797e-02 6.453075670163141431e-02
-6.712328767123287854e-01 7.061516757157418334e-02 6.563671167588291944e-02
-6.673189823874755566e-01 7.181065489787678835e-02 6.678512600908773078e-02
-6.634050880626223279e-01 7.302739430660748488e-02 6.793354034229256988e-02
-6.594911937377690991e-01 7.425706034477379258e-02 6.912104683601197341e-02
-6.555772994129158704e-01 7.550938701986750767e-02 7.030855332973137695e-02
-6.516634050880626416e-01 7.677551927393369557e-02 7.154101774599956609e-02
-6.477495107632094129e-01 7.806585604208098050e-02 7.277348216226775524e-02
-6.438356164383561842e-01 7.937096298420755203e-02 7.404963960164305525e-02
-6.399217221135029554e-01 8.070197419746558132e-02 7.532579704101834139e-02
-6.360078277886497267e-01 8.204881882180524444e-02 7.664655467717954029e-02
-6.320939334637964979e-01 8.342344826238992650e-02 7.796731231334071144e-02
-6.281800391389432692e-01 8.481508875075299825e-02 7.934267031781397361e-02
-6.242661448140900404e-01 8.623660587351636431e-02 8.071802832228724967e-02
-6.203522504892368117e-01 8.767644538368198071e-02 8.215230774287937687e-02
-6.164383561643835829e-01 8.914850234837279341e-02 8.358658716347150408e-02
-6.125244618395303542e-01 9.064035066350439873e-02 8.507732371479449773e-02
-6.086105675146771254e-01 9.216705353426966896e-02 8.656806026611747751e-02
-6.046966731898238967e-01 9.371520436770089391e-02 8.812211254998988941e-02
-6.007827788649706680e-01 9.530120321919256787e-02 8.967616483386231518e-02
-5.968688845401174392e-01 9.691053253414186330e-02 9.129483585218264863e-02
-5.929549902152642105e-01 9.856113725526464975e-02 9.291350687050298207e-02
-5.890410958904109817e-01 1.002372303363289613e-01 9.461579758960989017e-02
-5.851272015655577530e-01 1.019585620955476279e-01 9.631808830871677052e-02
-5.812133072407045242e-01 1.037078808192744422e-01 9.810795096869051601e-02
-5.772994129158512955e-01 1.055070742113073529e-01 9.989781362866424763e-02
-5.733855185909980667e-01 1.073371819377495207e-01 1.017830737131620172e-01
-5.694716242661448380e-01 1.092226611698069588e-01 1.036683337976597868e-01
-5.655577299412916092e-01 1.111425326495089766e-01 1.056553692884174833e-01
-5.616438356164383805e-01 1.131243994385061763e-01 1.076424047791751937e-01
-5.577299412915851518e-01 1.151448604884103971e-01 1.097502027735809960e-01
-5.538160469667319230e-01 1.172354570970782495e-01 1.118580007679867705e-01
-5.499021526418786943e-01 1.193698305540770027e-01 1.141089702976650355e-01
-5.459882583170254655e-01 1.215845904386011200e-01 1.163599398273433283e-01
-5.420743639921722368e-01 1.238496865705376593e-01 1.187796707419606773e-01
-5.381604696673190080e-01 1.262084851893137682e-01 1.211994016565780263e-01
-5.342465753424657793e-01 1.286262036610877624e-01 1.238133069156848315e-01
-5.303326810176125505e-01 1.311556447271585990e-01 1.264272121747916366e-01
-5.264187866927593218e-01 1.337557510183079446e-01 1.292857648111798985e-01
-5.225048923679060930e-01 1.364933784217295665e-01 1.321443174475681603e-01
-5.185909980430528643e-01 1.393187847040809335e-01 1.353521190459672230e-01
-5.146771037181996356e-01 1.423218233699854729e-01 1.385599206443662856e-01
-5.107632093933464068e-01 1.454400624551585586e-01 1.423166690293042880e-01
-5.068493150684931781e-01 1.488071764543540121e-01 1.460734174142422626e-01
-5.029354207436399493e-01 1.523411610099091595e-01 1.511107813991871829e-01
-4.990215264187867206e-01 1.562873189540339436e-01 1.561481453841321310e-01
-4.951076320939334918e-01 1.605396314556463422e-01 1.611847674227708249e-01
-4.911937377690802631e-01 1.660304147855677648e-01 1.662213894614095466e-01
-4.872798434442270343e-01 1.723590617079817644e-01 1.700180498142713215e-01
-4.833659491193738056e-01 1.770724818528399969e-01 1.738147101671330963e-01
-4.794520547945205768e-01 1.812687255765200456e-01 1.771304865866537570e-01
-4.755381604696673481e-01 1.850289378206366742e-01 1.804462630061744455e-01
-4.716242661448141194e-01 1.885871733576159337e-01 1.834448197062633346e-01
-4.677103718199608906e-01 1.918900243132921069e-01 1.864433764063522236e-01
-4.637964774951076619e-01 1.950674725890646222e-01 1.892185515561600473e-01
-4.598825831702544331e-01 1.980639371483690903e-01 1.919937267059678709e-01
-4.559686888454012044e-01 2.009697472288209386e-01 1.945757011202922104e-01
-4.520547945205479756e-01 2.037351367664909652e-01 1.971576755346165499e-01
-4.481409001956947469e-01 2.064296918125977931e-01 1.995926153976311235e-01
-4.442270058708415181e-01 2.090093219530142488e-01 2.020275552606456693e-01
-4.403131115459882894e-01 2.115309116932541644e-01 2.043251444848146192e-01
-4.363992172211350606e-01 2.139550578473825293e-01 2.066227337089835414e-01
-4.324853228962818319e-01 2.163300971871845724e-01 2.088032364901415139e-01
-4.285714285714286031e-01 2.186204049130288929e-01 2.109837392712994864e-01
-4.246575342465753744e-01 2.208681950492628332e-01 2.130577724456569899e-01
-4.207436399217221457e-01 2.230408964815937256e-01 2.151318056200144935e-01
-4.168297455968689169e-01 2.251761430746182235e-01 2.171201583593491691e-01
-4.129158512720156882e-01 2.272438505585553103e-01 2.191085110986837892e-01
-4.090019569471624594e-01 2.292781205771616815e-01 2.210009972157402636e-01
-4.050880626223092307e-01 2.312509062129124437e-01 2.228934833327967380e-01
-4.011741682974560019e-01 2.331935294059437336e-01 2.247156776645970744e-01
-3.972602739726027732e-01 2.350796134273562266e-01 2.265378719963974385e-01
-3.933463796477495444e-01 2.369382703854408523e-01 2.282905016785598817e-01
-3.894324853228963157e-01 2.387444802197657145e-01 2.300431313607223527e-01
-3.855185909980430869e-01 2.405256029673283613e-01 2.317279377619052283e-01
-3.816046966731898582e-01 2.422576902445725544e-01 2.334127441630880762e-01
-3.776908023483366295e-01 2.439667454131813351e-01 2.350214286290467636e-01
-3.737769080234834007e-01 2.456296110065428473e-01 2.366301130950054510e-01
-3.698630136986301720e-01 2.472713061821058267e-01 2.381871202223127537e-01
-3.659491193737769432e-01 2.488691646616042474e-01 2.397441273496200287e-01
-3.620352250489237145e-01 2.504476000491051013e-01 2.412455007670155638e-01
-3.581213307240704857e-01 2.519841084604471648e-01 2.427468741844110434e-01
-3.542074363992172570e-01 2.535028786982423399e-01 2.441949895224122535e-01
-3.502935420743640282e-01 2.549812607586669500e-01 2.456431048604134637e-01
-3.463796477495107995e-01 2.564434882076015998e-01 2.470389510519960530e-01
-3.424657534246575707e-01 2.578667023911802025e-01 2.484347972435786700e-01
-3.385518590998043420e-01 2.592749621022383821e-01 2.497833020707747043e-01
-3.346379647749511133e-01 2.606459567896390328e-01 2.511318068979707663e-01
-3.307240704500978845e-01 2.620021043604439104e-01 2.524328395696582295e-01
-3.268101761252446558e-01 2.633240559384674717e-01 2.537338722413456926e-01
-3.228962818003914270e-01 2.646292448020833854e-01 2.549848408899784702e-01
-3.189823874755381983e-01 2.659052696072179978e-01 2.562358095386112478e-01
-3.150684931506849695e-01 2.671608603559768591e-01 2.574439359868375687e-01
-3.111545988258317408e-01 2.683925553660168606e-01 2.586520624350637787e-01
-3.072407045009785120e-01 2.696019945941030560e-01 2.598242817809051086e-01
-3.033268101761252833e-01 2.707880166112495712e-01 2.609965011267464940e-01
-2.994129158512720545e-01 2.719566910483033340e-01 2.621228673142665389e-01
-2.954990215264188258e-01 2.730957043133542816e-01 2.632492335017866392e-01
-2.915851272015655971e-01 2.742252519716527059e-01 2.643404719281107762e-01
-2.876712328767123683e-01 2.753222987330548044e-01 2.654317103544349132e-01
-2.837573385518591396e-01 2.764078798511700463e-01 2.664803254453716463e-01
-2.798434442270059108e-01 2.774694446256201763e-01 2.675289405363083794e-01
-2.759295499021526821e-01 2.785122457074664104e-01 2.685418801141294387e-01
-2.720156555772994533e-01 2.795334600775106759e-01 2.695548196919504980e-01
-2.681017612524462246e-01 2.805425206610117628e-01 2.705301232321599691e-01
-2.641878669275929958e-01 2.815219493791228378e-01 2.715054267723693848e-01
-2.602739726027397671e-01 2.824923081000654812e-01 2.724478824544925293e-01
-2.563600782778865383e-01 2.834399489277743545e-01 2.733903381366156737e-01
-2.524461839530333096e-01 2.843706815796971932e-01 2.742979991857515953e-01
-2.485322896281800809e-01 2.852794742606715728e-01 2.752056602348875725e-01
-2.446183953033268521e-01 2.861797103205471760e-01 2.760809035006518419e-01
-2.407045009784736234e-01 2.870531951585909569e-01 2.769561467664160559e-01
-2.367906066536203946e-01 2.879136153159694289e-01 2.777964251309760213e-01
-2.328767123287671659e-01 2.887553050097589891e-01 2.786367034955359867e-01
-2.289628180039139371e-01 2.895857749612817944e-01 2.794431284324045972e-01
-2.250489236790607084e-01 2.903902161144301663e-01 2.802495533692732632e-01
-2.211350293542074796e-01 2.911842972477575731e-01 2.810234651387233384e-01
-2.172211350293542509e-01 2.919600090378505208e-01 2.817973769081734692e-01
-2.133072407045010221e-01 2.927241515457171261e-01 2.825462050246915213e-01
-2.093933463796477934e-01 2.934636167748925772e-01 2.832950331412095180e-01
-2.054794520547945647e-01 2.941930309616982986e-01 2.840068182434862809e-01
-2.015655577299413359e-01 2.949044599221401497e-01 2.847186033457630439e-01
-1.976516634050881072e-01 2.956057705847005002e-01 2.854014919002113571e-01
-1.937377690802348784e-01 2.962835717754901954e-01 2.860843804546597258e-01
-1.898238747553816497e-01 2.969501323892315137e-01 2.867393279968986075e-01
-1.859099804305284209e-01 2.975984105209648622e-01 2.873942755391375448e-01
-1.819960861056751922e-01 2.982387466296292922e-01 2.880155737853038467e-01
-1.780821917808219634e-01 2.988580762278049141e-01 2.886368720314701486e-01
-1.741682974559687347e-01 2.994653141625583381e-01 2.892332710159233877e-01
-1.702544031311155059e-01 3.000521006055210105e-01 2.898296700003766269e-01
-1.663405088062622772e-01 3.006309653229550793e-01 2.903980550571736430e-01
-1.624266144814090485e-01 3.011920768493459022e-01 2.909664401139706591e-01
-1.585127201565558197e-01 3.017436410966352067e-01 2.915049724033084155e-01
-1.545988258317025910e-01 3.022741984591337805e-01 2.920435046926461164e-01
-1.506849315068493622e-01 3.027940334358257823e-01 2.925548028582138915e-01
-1.467710371819961335e-01 3.032949838011778088e-01 2.930661010237816666e-01
-1.428571428571429047e-01 3.037881953225270437e-01 2.935485133914212397e-01
-1.389432485322896760e-01 3.042638309338585034e-01 2.940309257590607572e-01
-1.350293542074364472e-01 3.047305062906763840e-01 2.944880302890825474e-01
-1.311154598825832185e-01 3.051774842540788124e-01 2.949451348191043376e-01
-1.272015655577299897e-01 3.056142496282026610e-01 2.953697563568021822e-01
-1.232876712328767610e-01 3.060319233041551290e-01 2.957943778945000823e-01
-1.193737769080235323e-01 3.064411050029616224e-01 2.961985347258000445e-01
-1.154598825831703035e-01 3.068329270640194339e-01 2.966026915571000622e-01
-1.115459882583170748e-01 3.072169234054278331e-01 2.969820177165212183e-01
-1.076320939334638460e-01 3.075831560575826296e-01 2.973613438759423744e-01
-1.037181996086106173e-01 3.079404744822969442e-01 2.977086861587846522e-01
-9.980430528375738852e-02 3.082790906239796236e-01 2.980560284416269301e-01
-9.589041095890415978e-02 3.086083689869767444e-01 2.983814556909186733e-01
-9.197651663405093103e-02 3.089192475185631448e-01 2.987068829402104164e-01
-8.806262230919770229e-02 3.092214878789559251e-01 2.990007312080318336e-01
-8.414872798434447354e-02 3.095061892146185323e-01 2.992945794758531952e-01
-8.023483365949124479e-02 3.097828854279514044e-01 2.995629635647003020e-01
-7.632093933463801605e-02 3.100424007038219409e-01 2.998313476535474642e-01
-7.240704500978478730e-02 3.102939067501605530e-01 3.000786889700687299e-01
-6.849315068493155856e-02 3.105280524113603335e-01 3.003260302865899956e-01
-6.457925636007832981e-02 3.107538822479249951e-01 3.005477798060143257e-01
-6.066536203522510107e-02 3.109621071316026608e-01 3.007695293254386559e-01
-5.675146771037187232e-02 3.111618275186929794e-01 3.009663812330402033e-01
-5.283757338551864358e-02 3.113439011241827536e-01 3.011632331406417507e-01
-4.892367906066541483e-02 3.115174980699734752e-01 3.013341173486560054e-01
-4.500978473581218609e-02 3.116735760049207937e-01 3.015050015566702601e-01
-4.109589041095895734e-02 3.118213140284476492e-01 3.016510882022398476e-01
-3.718199608610572859e-02 3.119517014092653695e-01 3.017971748478094351e-01
-3.326810176125249985e-02 3.120738802497634579e-01 3.019203214503803911e-01
-2.935420743639927110e-02 3.121788357137146308e-01 3.020434680529512361e-01
-2.544031311154604236e-02 3.122756625240518114e-01 3.021507225802659846e-01
-2.152641878669281361e-02 3.123553360646932897e-01 3.022579771075807331e-01
-1.761252446183958487e-02 3.124269140373515108e-01 3.023474823061330641e-01
-1.369863013698635612e-02 3.124813680417201645e-01 3.024369875046853950e-01
-9.784735812133127375e-03 3.125277334473506863e-01 3.025397063320111046e-01
-5.870841487279898629e-03 3.125569836646612809e-01 3.026424251593369252e-01
-1.956947162426669884e-03 3.125781433659544084e-01 3.030977087105046763e-01
1.956947162426558862e-03  3.125821893958491415e-01 3.035529922616724829e-01
5.870841487279676585e-03  3.125781433659543529e-01 3.031026012727652263e-01
9.784735812133016353e-03  3.125569836646613364e-01 3.026522102838579142e-01
1.369863013698635612e-02  3.125277334473505753e-01 3.025560051569554099e-01
1.761252446183947384e-02  3.124813680417202755e-01 3.024598000300529610e-01
2.152641878669259157e-02  3.124269140373515663e-01 3.023778119457476432e-01
2.544031311154593133e-02  3.123553360646932897e-01 3.022958238614423254e-01
2.935420743639927110e-02  3.122756625240518114e-01 3.021962155987539811e-01
3.326810176125238883e-02  3.121788357137146863e-01 3.020966073360656923e-01
3.718199608610550655e-02  3.120738802497636244e-01 3.019783153198925540e-01
4.109589041095884632e-02  3.119517014092654805e-01 3.018600233037194158e-01
4.500978473581218609e-02  3.118213140284477602e-01 3.017184398122189082e-01
4.892367906066530381e-02  3.116735760049207937e-01 3.015768563207182895e-01
5.283757338551842153e-02  3.115174980699735863e-01 3.014114519357247168e-01
5.675146771037176130e-02  3.113439011241828647e-01 3.012460475507311997e-01
6.066536203522510107e-02  3.111618275186931459e-01 3.010561954959338760e-01
6.457925636007821879e-02  3.109621071316027718e-01 3.008663434411364968e-01
6.849315068493133651e-02  3.107538822479251617e-01 3.006525422303509831e-01
7.240704500978467628e-02  3.105280524113605001e-01 3.004387410195654140e-01
7.632093933463801605e-02  3.102939067501608306e-01 3.001968332727502631e-01
8.023483365949113377e-02  3.100424007038221075e-01 2.999549255259350566e-01
8.414872798434425150e-02  3.097828854279516264e-01 2.996917571058547169e-01
8.806262230919759126e-02  3.095061892146188098e-01 2.994285886857743773e-01
9.197651663405093103e-02  3.092214878789560917e-01 2.991401108087888838e-01
9.589041095890404875e-02  3.089192475185633113e-01 2.988516329318033904e-01
9.980430528375716648e-02  3.086083689869770774e-01 2.985309270431265594e-01
1.037181996086105062e-01  3.082790906239798456e-01 2.982102211544497283e-01
1.076320939334638460e-01  3.079404744822972217e-01 2.978696644297742502e-01
1.115459882583169637e-01  3.075831560575829626e-01 2.975291077050987720e-01
1.154598825831700815e-01  3.072169234054282216e-01 2.971565776265716607e-01
1.193737769080234212e-01  3.068329270640197670e-01 2.967840475480444384e-01
1.232876712328767610e-01  3.064411050029619554e-01 2.963854566738772234e-01
1.272015655577298787e-01  3.060319233041552400e-01 2.959868657997100083e-01
1.311154598825829964e-01  3.056142496282029941e-01 2.955685492468987929e-01
1.350293542074363362e-01  3.051774842540790345e-01 2.951502326940875220e-01
1.389432485322896760e-01  3.047305062906767725e-01 2.946987942592280696e-01
1.428571428571427937e-01  3.042638309338587255e-01 2.942473558243686726e-01
1.467710371819959114e-01  3.037881953225275988e-01 2.937701123449472651e-01
1.506849315068492512e-01  3.032949838011781973e-01 2.932928688655258576e-01
1.545988258317025910e-01  3.027940334358261709e-01 2.927892803204025229e-01
1.585127201565557087e-01  3.022741984591339470e-01 2.922856917752791883e-01
1.624266144814088264e-01  3.017436410966355953e-01 2.917527479815748559e-01
1.663405088062621662e-01  3.011920768493462908e-01 2.912198041878705235e-01
1.702544031311155059e-01  3.006309653229554679e-01 2.906565975090344978e-01
1.741682974559686237e-01  3.000521006055213435e-01 2.900933908301985276e-01
1.780821917808217414e-01  2.994653141625588932e-01 2.895027222692582725e-01
1.819960861056750812e-01  2.988580762278052472e-01 2.889120537083180174e-01
1.859099804305284209e-01  2.982387466296297363e-01 2.882952675537148179e-01
1.898238747553815386e-01  2.975984105209649733e-01 2.876784813991115630e-01
1.937377690802346564e-01  2.969501323892320133e-01 2.870308047503427051e-01
1.976516634050879961e-01  2.962835717754905840e-01 2.863831281015738472e-01
2.015655577299413359e-01  2.956057705847010553e-01 2.857010128511154323e-01
2.054794520547944536e-01  2.949044599221405938e-01 2.850188976006570174e-01
2.093933463796475714e-01  2.941930309616988537e-01 2.843124018497161232e-01
2.133072407045009111e-01  2.934636167748929103e-01 2.836059060987752289e-01
2.172211350293542509e-01  2.927241515457176813e-01 2.828669117037819203e-01
2.211350293542073686e-01  2.919600090378507984e-01 2.821279173087886116e-01
2.250489236790604863e-01  2.911842972477581837e-01 2.813594062196222989e-01
2.289628180039138261e-01  2.903902161144307215e-01 2.805908951304559862e-01
2.328767123287671659e-01  2.895857749612823495e-01 2.797903227580281760e-01
2.367906066536202836e-01  2.887553050097594887e-01 2.789897503856003658e-01
2.407045009784734013e-01  2.879136153159701506e-01 2.781534594619404221e-01
2.446183953033267411e-01  2.870531951585914565e-01 2.773171685382804785e-01
2.485322896281800809e-01  2.861797103205478421e-01 2.764481331511454143e-01
2.524461839530331986e-01  2.852794742606717393e-01 2.755790977640103501e-01
2.563600782778863163e-01  2.843706815796979148e-01 2.746778199180930913e-01
2.602739726027396561e-01  2.834399489277748541e-01 2.737765420721757770e-01
2.641878669275929958e-01  2.824923081000662028e-01 2.728415245006482470e-01
2.681017612524461136e-01  2.815219493791233929e-01 2.719065069291207726e-01
2.720156555772992313e-01  2.805425206610125954e-01 2.709355256063659123e-01
2.759295499021525711e-01  2.795334600775112310e-01 2.699645442836110520e-01
2.798434442270059108e-01  2.785122457074671876e-01 2.689602283865407673e-01
2.837573385518590285e-01  2.774694446256204539e-01 2.679559124894704825e-01
2.876712328767121463e-01  2.764078798511708790e-01 2.669101200309131339e-01
2.915851272015654860e-01  2.753222987330553595e-01 2.658643275723556743e-01
2.954990215264188258e-01  2.742252519716534831e-01 2.647772715087722828e-01
2.994129158512719435e-01  2.730957043133548368e-01 2.636902154451889468e-01
3.033268101761250612e-01  2.719566910483041111e-01 2.625706437705387919e-01
3.072407045009784010e-01  2.707880166112501263e-01 2.614510720958885814e-01
3.111545988258317408e-01  2.696019945941039442e-01 2.602855499963103725e-01
3.150684931506848585e-01  2.683925553660172492e-01 2.591200278967322190e-01
3.189823874755379762e-01  2.671608603559776918e-01 2.579151834184587599e-01
3.228962818003913160e-01  2.659052696072185529e-01 2.567103389401853564e-01
3.268101761252446558e-01  2.646292448020841626e-01 2.554681960933824492e-01
3.307240704500977735e-01  2.633240559384681378e-01 2.542260532465795420e-01
3.346379647749508912e-01  2.620021043604447986e-01 2.529297077933930771e-01
3.385518590998042310e-01  2.606459567896396989e-01 2.516333623402066677e-01
3.424657534246575707e-01  2.592749621022393258e-01 2.502896011646094654e-01
3.463796477495106885e-01  2.578667023911807021e-01 2.489458399890122076e-01
3.502935420743638062e-01  2.564434882076025435e-01 2.475570569859148196e-01
3.542074363992171460e-01  2.549812607586676161e-01 2.461682739828173760e-01
3.581213307240704857e-01  2.535028786982433391e-01 2.447262913406233198e-01
3.620352250489236035e-01  2.519841084604479420e-01 2.432843086984292080e-01
3.659491193737767212e-01  2.504476000491061005e-01 2.417847551456511757e-01
3.698630136986300609e-01  2.488691646616049413e-01 2.402852015928731155e-01
3.737769080234834007e-01  2.472713061821068536e-01 2.387406150316588871e-01
3.776908023483365184e-01  2.456296110065430416e-01 2.371960284704446309e-01
3.816046966731896362e-01  2.439667454131824453e-01 2.355916289445262046e-01
3.855185909980429759e-01  2.422576902445733593e-01 2.339872294186077228e-01
3.894324853228963157e-01  2.405256029673293883e-01 2.323104187789182262e-01
3.933463796477494334e-01  2.387444802197664362e-01 2.306336081392287296e-01
3.972602739726025511e-01  2.369382703854419348e-01 2.288832008259797657e-01
4.011741682974558909e-01  2.350796134273570592e-01 2.271327935127308018e-01
4.050880626223092307e-01  2.331935294059448438e-01 2.253137163962291023e-01
4.090019569471623484e-01  2.312509062129129433e-01 2.234946392797274028e-01
4.129158512720154661e-01  2.292781205771627917e-01 2.216155287064895396e-01
4.168297455968688059e-01  2.272438505585561430e-01 2.197364181332516764e-01
4.207436399217221457e-01  2.251761430746193060e-01 2.177495534407148936e-01
4.246575342465752634e-01  2.230408964815945305e-01 2.157626887481781108e-01
4.285714285714283811e-01  2.208681950492639434e-01 2.136969499742659429e-01
4.324853228962817209e-01  2.186204049130297256e-01 2.116312112003537749e-01
4.363992172211350606e-01  2.163300971871856826e-01 2.094542765866453382e-01
4.403131115459881784e-01  2.139550578473830011e-01 2.072773419729369015e-01
4.442270058708412961e-01  2.115309116932552469e-01 2.049842450983780373e-01
4.481409001956946359e-01  2.090093219530151369e-01 2.026911482238191731e-01
4.520547945205479756e-01  2.064296918125989588e-01 2.002642171045753705e-01
4.559686888454010933e-01  2.037351367664918811e-01 1.978372859853315402e-01
4.598825831702542111e-01  2.009697472288221320e-01 1.952604501321399122e-01
4.637964774951075508e-01  1.980639371483699507e-01 1.926836142789483119e-01
4.677103718199608906e-01  1.950674725890657601e-01 1.899190248557151572e-01
4.716242661448140083e-01  1.918900243132926620e-01 1.871544354324820025e-01
4.755381604696671261e-01  1.885871733576172382e-01 1.841547663158030756e-01
4.794520547945204658e-01  1.850289378206376179e-01 1.811550971991241210e-01
4.833659491193738056e-01  1.812687255765213223e-01 1.778532112565723300e-01
4.872798434442269233e-01  1.770724818528409406e-01 1.745513253140205390e-01
4.911937377690800410e-01  1.723590617079831244e-01 1.707453060079102691e-01
4.951076320939333808e-01  1.660304147855686807e-01 1.669392867018000270e-01
4.990215264187867206e-01  1.605396314556477022e-01 1.618978452788528699e-01
5.029354207436398383e-01  1.562873189540339436e-01 1.568564038559057128e-01
5.068493150684929560e-01  1.523411610099104085e-01 1.517677559620850825e-01
5.107632093933462958e-01  1.488071764543549835e-01 1.466791080682644799e-01
5.146771037181996356e-01  1.454400624551598353e-01 1.429165545939870274e-01
5.185909980430527533e-01  1.423218233699864721e-01 1.391540011197095472e-01
5.225048923679058710e-01  1.393187847040822380e-01 1.359221051052768026e-01
5.264187866927592108e-01  1.364933784217305102e-01 1.326902090908440579e-01
5.303326810176125505e-01  1.337557510183091936e-01 1.298055321718907529e-01
5.342465753424656683e-01  1.311556447271592096e-01 1.269208552529374201e-01
5.381604696673187860e-01  1.286262036610890669e-01 1.243018954775468587e-01
5.420743639921721257e-01  1.262084851893147674e-01 1.216829357021562974e-01
5.459882583170254655e-01  1.238496865705389360e-01 1.192657138759794927e-01
5.499021526418785832e-01  1.215845904386020221e-01 1.168484920498026880e-01
5.538160469667317010e-01  1.193698305540782795e-01 1.145861065278485219e-01
5.577299412915850407e-01  1.172354570970791932e-01 1.123237210058943558e-01
5.616438356164383805e-01  1.151448604884116877e-01 1.102026667557805817e-01
5.655577299412914982e-01  1.131243994385067869e-01 1.080816125056667798e-01
5.694716242661446159e-01  1.111425326495102534e-01 1.060833257510103433e-01
5.733855185909979557e-01  1.092226611698079164e-01 1.040850389963538791e-01
5.772994129158512955e-01  1.073371819377507835e-01 1.021999044628022213e-01
5.812133072407044132e-01  1.055070742113083243e-01 1.003147699292505912e-01
5.851272015655575309e-01  1.037078808192757190e-01 9.852004839054243068e-02
5.890410958904108707e-01  1.019585620955485716e-01 9.672532685183427015e-02
5.929549902152642105e-01  1.002372303363302103e-01 9.502851342111172384e-02
5.968688845401173282e-01  9.856113725526528813e-02 9.333169999038916365e-02
6.007827788649704459e-01  9.691053253414314006e-02 9.169227680658878499e-02
6.046966731898237857e-01  9.530120321919356707e-02 9.005285362278842021e-02
6.086105675146771254e-01  9.371520436770222617e-02 8.849300162458964558e-02
6.125244618395302432e-01  9.216705353427073755e-02 8.693314962639087096e-02
6.164383561643833609e-01  9.064035066350574488e-02 8.544327680527472046e-02
6.203522504892367007e-01  8.914850234837377874e-02 8.395340398415855609e-02
6.242661448140900404e-01  8.767644538368325746e-02 8.251594081618082721e-02
6.281800391389431582e-01  8.623660587351669737e-02 8.107847764820311220e-02
6.320939334637962759e-01  8.481508875075423337e-02 7.969819499011607244e-02
6.360078277886496156e-01  8.342344826239089794e-02 7.831791233202906044e-02
6.399217221135029554e-01  8.204881882180650732e-02 7.698490063246088422e-02
6.438356164383560731e-01  8.070197419746653889e-02 7.565188893289273575e-02
6.477495107632091909e-01  7.937096298420882878e-02 7.437548764855575478e-02
6.516634050880625306e-01  7.806585604208195195e-02 7.309908636421880157e-02
6.555772994129158704e-01  7.677551927393495845e-02 7.187268352892227374e-02
6.594911937377689881e-01  7.550938701986811830e-02 7.064628069362574592e-02
6.634050880626221058e-01  7.425706034477498607e-02 6.945269273497302331e-02
6.673189823874754456e-01  7.302739430660841469e-02 6.825910477632028683e-02
6.712328767123287854e-01  7.181065489787802347e-02 6.710689361492576388e-02
6.751467710371819031e-01  7.061516757157507151e-02 6.595468245353124093e-02
6.790606653620350208e-01  6.943180275055259310e-02 6.484517037390988281e-02
6.829745596868883606e-01  6.826839965846062674e-02 6.373565829428852469e-02
6.868884540117417004e-01  6.711638068806567714e-02 6.265868528354694156e-02
6.908023483365948181e-01  6.598313691503533696e-02 6.158171227280535842e-02
6.947162426614479358e-01  6.486059693358271760e-02 6.053875789047737099e-02
6.986301369863012756e-01  6.375573727203000252e-02 5.949580350814938356e-02
7.025440313111546153e-01  6.266095257464446289e-02 5.848486212053705807e-02
7.064579256360077331e-01  6.158283460508684470e-02 5.747392073292473258e-02
7.103718199608608508e-01  6.051420865605686150e-02 5.648695655178170155e-02
7.142857142857141906e-01  5.946130823554850869e-02 5.549999237063867052e-02
7.181996086105675303e-01  5.841735792688397544e-02 5.454020961832767300e-02
7.221135029354206480e-01  5.738825666795042968e-02 5.358042686601667548e-02
7.260273972602737658e-01  5.636760043943835063e-02 5.265384527422450889e-02
7.299412915851271055e-01  5.536097484628256515e-02 5.172726368243233536e-02
7.338551859099804453e-01  5.436232235900207571e-02 5.082808748108245955e-02
7.377690802348335630e-01  5.337693435268241193e-02 4.992891127973259069e-02
7.416829745596866807e-01  5.239907746729512150e-02 4.905543772357147392e-02
7.455968688845400205e-01  5.143376608217371804e-02 4.818196416741035715e-02
7.495107632093933603e-01  5.047557093967697250e-02 4.733386306953776823e-02
7.534246575342464780e-01  4.952924501317951950e-02 4.648576197166517238e-02
7.573385518590995957e-01  4.858964505236282316e-02 4.565714938483343699e-02
7.612524461839529355e-01  4.766127676160004933e-02 4.482853679800169466e-02
7.651663405088062753e-01  4.673926653647694773e-02 4.402138622055215555e-02
7.690802348336593930e-01  4.582788566041291756e-02 4.321423564310261645e-02
7.729941291585125107e-01  4.492251534414506281e-02 4.243056177441383719e-02
7.769080234833658505e-01  4.402720415024623940e-02 4.164688790572507182e-02
7.808219178082191902e-01  4.313757463080906962e-02 4.088443767418874913e-02
7.847358121330723080e-01  4.225746330145950524e-02 4.012198744265242645e-02
7.886497064579254257e-01  4.138272178949975455e-02 3.937619852705089712e-02
7.925636007827787655e-01  4.051698431682473206e-02 3.863040961144936780e-02
7.964774951076321052e-01  3.965632039857117097e-02 3.790227227950199174e-02
8.003913894324852230e-01  3.880417088723468050e-02 3.717413494755460873e-02
8.043052837573383407e-01  3.795681296551288442e-02 3.646475595699281980e-02
8.082191780821916804e-01  3.711750229207809448e-02 3.575537696643103780e-02
8.121330724070450202e-01  3.628271436689514684e-02 3.506379016846672414e-02
8.160469667318981379e-01  3.545552715179007414e-02 3.437220337050241048e-02
8.199608610567512557e-01  3.463260589893739361e-02 3.369571343228595223e-02
8.238747553816045954e-01  3.381685775329400928e-02 3.301922349406950091e-02
8.277886497064579352e-01  3.300512986524041514e-02 3.235996319622212736e-02
8.317025440313110529e-01  3.220016488006426786e-02 3.170070289837474686e-02
8.356164383561641706e-01  3.139898463828866282e-02 3.105834140477049116e-02
8.395303326810175104e-01  3.060417308779717072e-02 3.041597991116623892e-02
8.434442270058708502e-01  2.981292013981500996e-02 2.978698870914774782e-02
8.473581213307239679e-01  2.902765637445348101e-02 2.915799750712926020e-02
8.512720156555770856e-01  2.824573369225736805e-02 2.854340501287568749e-02
8.551859099804304254e-01  2.746943420003186351e-02 2.792881251862211478e-02
8.590998043052837652e-01  2.669626619960462077e-02 2.732821937254133887e-02
8.630136986301368829e-01  2.592836781701186519e-02 2.672762622646056296e-02
8.669275929549900006e-01  2.516339862107227696e-02 2.614150018240451318e-02
8.708414872798433404e-01  2.440335687717856000e-02 2.555537413834846339e-02
8.747553816046966801e-01  2.364604870545110663e-02 2.498239753828333104e-02
8.786692759295497979e-01  2.289333628459295361e-02 2.440942093821819522e-02
8.825831702544029156e-01  2.214316795772124091e-02 2.384957246166927169e-02
8.864970645792562554e-01  2.139727326796751067e-02 2.328972398512035510e-02
8.904109589041095951e-01  2.065373881275626988e-02 2.274079448555366492e-02
8.943248532289627128e-01  1.991416464868108610e-02 2.219186498598697127e-02
8.982387475538158306e-01  1.917677199369990232e-02 2.165473832328524556e-02
9.021526418786691703e-01  1.844303428326258057e-02 2.111761166058352679e-02
9.060665362035225101e-01  1.771130403500512790e-02 2.059076128821849677e-02
9.099804305283756278e-01  1.698293066136899454e-02 2.006391091585346328e-02
9.138943248532287456e-01  1.625639495216300856e-02 1.954885272002835489e-02
9.178082191780820853e-01  1.553292464221349076e-02 1.903379452420324303e-02
9.217221135029354251e-01  1.481112604194156218e-02 1.853129021967602624e-02
9.256360078277885428e-01  1.409210731403991168e-02 1.802878591514880946e-02
9.295499021526416605e-01  1.337459779847855780e-02 1.753612483741637251e-02
9.334637964774950003e-01  1.265958796268239379e-02 1.704346375968393903e-02
9.373776908023483401e-01  1.194592793191101392e-02 1.656109240432498964e-02
9.412915851272014578e-01  1.123449213646638724e-02 1.607872104896603677e-02
9.452054794520545755e-01  1.052424947735462572e-02 1.560667124942922285e-02
9.491193737769079153e-01  9.815959795781356578e-03 1.513462144989240893e-02
9.530332681017612551e-01  9.108708983040543147e-03 1.467167457225656071e-02
9.569471624266143728e-01  8.403143536555315873e-03 1.420872769462071250e-02
9.608610567514674905e-01  7.698464767249724172e-03 1.375547917556385960e-02
9.647749510763208303e-01  6.995206877654983751e-03 1.330223065650700670e-02
9.686888454011741700e-01  6.292685234416422156e-03 1.285968598226790507e-02
9.726027397260272878e-01  5.591322602883181878e-03 1.241714130802880345e-02
9.765166340508804055e-01  4.890547241366529491e-03 1.198294007123942330e-02
9.804305283757337452e-01  4.190671148811249760e-03 1.154873883445004315e-02
9.843444227005870850e-01  3.491234505172129132e-03 1.112191462699406788e-02
9.882583170254402027e-01  2.792439030134260397e-03 1.069509041953809435e-02
9.921722113502933205e-01  2.093936044509967561e-03 1.027789899620987560e-02
9.960861056751466602e-01  1.395817294619892436e-03 0.000000000000000000e+00
1.000000000000000000e+00  6.978446467510810575e-04 0.000000000000000000e+00


==> times.dat <==
 1.00000000e+00 1.18157000e-01 2.78165000e-01 8.77477000e-01
 2.00000000e+00 9.79738000e-01 1.18588900e+00 2.60471000e+00
 3.00000000e+00 3.69431900e+00 6.01036000e+00 9.97450700e+00
 4.00000000e+00 2.06796050e+01 3.73012520e+01 4.11695890e+01


==> zp.dat <==
 1.00000000e+00 2.12259000e-01 1.12800700e+00
 2.00000000e+00 1.02407100e+00 2.28543300e+00
 3.00000000e+00 1.77133300e+00 3.89431500e+00
 4.00000000e+00 2.49120900e+00 5.81043100e+00
 5.00000000e+00 4.12442300e+00 9.29227200e+00
 6.00000000e+00 6.22545500e+00 9.54770800e+00
 7.00000000e+00 7.73507800e+00 1.47212950e+01
 8.00000000e+00 9.68039100e+00 1.70039300e+01
 9.00000000e+00 8.42058500e+00 2.32457330e+01

